PoM: A Linear-Time Replacement for Attention with the Polynomial Mixer

This paper introduces the Polynomial Mixer (PoM), a novel token mixing mechanism with linear complexity that serves as a drop-in replacement for self-attention. PoM aggregates input tokens into a compact representation through a learned polynomial function, from which each token retrieves contextual information. We prove that PoM satisfies the contextual mapping property, ensuring that transformers equipped with PoM remain universal sequence-to-sequence approximators. We replace standard self-attention with PoM across five diverse domains: text generation, handwritten text recognition, image generation, 3D modeling, and Earth observation. PoM matches the performance of attention-based models while drastically reducing computational cost when working with long sequences. The code is available at https://github.com/davidpicard/pom.

==> images/33/images.txt <==
61.png
55.png
32.png
8.png
42.png
44.png
28.png
56.png
40.png
15.png
60.png
54.png
12.png
62.png
48.png
39.png
38.png
7.png
52.png
49.png
63.png
45.png
34.png
51.png
35.png
43.png
29.png
31.png
10.png
11.png
23.png
3.png
20.png
18.png
33.png
41.png
24.png
images.txt
13.png
50.png
59.png
9.png
58.png
16.png
36.png
6.png
0.png
14.png
2.png
4.png
22.png
30.png
5.png
27.png
25.png
21.png
17.png
53.png
26.png
37.png
46.png
47.png
19.png
57.png


==> images/360/images.txt <==
46.png
32.png
12.png
27.png
57.png
48.png
51.png
17.png
20.png
39.png
13.png
29.png
3.png
26.png
30.png
25.png
8.png
19.png
2.png
50.png
38.png
9.png
5.png
49.png
34.png
37.png
53.png
16.png
15.png
47.png
55.png
40.png
14.png
45.png
11.png
images.txt
6.png
52.png
21.png
33.png
42.png
35.png
44.png
61.png
56.png
58.png
62.png
36.png
7.png
28.png
24.png
4.png
0.png
22.png
60.png
54.png
18.png
41.png
43.png
31.png
59.png
23.png
63.png
10.png


==> images/88/images.txt <==
29.png
24.png
59.png
14.png
17.png
51.png
13.png
30.png
35.png
1.png
5.png
60.png
41.png
63.png
40.png
58.png
12.png
27.png
26.png
25.png
15.png
22.png
16.png
9.png
6.png
10.png
11.png
28.png
23.png
49.png
44.png
45.png
55.png
57.png
48.png
36.png
47.png
50.png
32.png
20.png
62.png
53.png
31.png
56.png
34.png
8.png
39.png
18.png
7.png
42.png
54.png
61.png
21.png
3.png
38.png
4.png
43.png
46.png
33.png
2.png
19.png
52.png
37.png
0.png


==> images/980/images.txt <==
58.png
18.png
40.png
63.png
49.png
42.png
7.png
13.png
25.png
9.png
28.png
14.png
27.png
15.png
30.png
34.png
59.png
36.png
21.png
19.png
46.png
55.png
56.png
23.png
8.png
26.png
22.png
60.png
1.png
43.png
29.png
2.png
41.png
35.png
11.png
45.png
38.png
33.png
10.png
0.png
32.png
6.png
3.png
50.png
37.png
4.png
31.png
48.png
52.png
5.png
62.png
12.png
39.png
16.png
54.png
47.png
53.png
24.png
17.png
61.png
20.png
44.png
51.png
57.png

